Analysis of performance of three- and five-stack achromatic half-wave plates at millimeter wavelengths

We study the performance of achromatic half-wave plates (AHWP) as a function of their construction parameters, the detection bandwidth of a power detector operating in the millimeter wave band, and the spectral shape of the incident radiation. We focus particular attention on the extraction of the degree of incident polarization and its orientation angle from the intensity measured as a function of AHWP rotation angle, which we call the IVA (intensity versus angle). We quantify the phase offset of the IVA and point to potential systematic errors in the extraction of this offset in cases where the incident spectrum is not sufficiently well known. We show how the phase offset and modulation efficiency of the AHWP depend on the relative angles between the plates in the stack and find that high modulation efficiency can be achieved with alignment accuracy of few degrees.

==> readme.txt <==
OSA LaTeX templates
March 6, 2007 revisions

For use with 

Applied Optics (AO)
Journal of the Optical Society of America A (JOSA A)
Journal of the Optical Society of America B (JOSA B)
Optics Letters (OL)
Journal of Optical Networking (JON)



1. osajnl2.sty (new style file, replaces osajnl.sty)

2. ol2.sty (new style file, replaces ol.sty)

3. osajnl2.rtx (new REVTeX style file, replaces osajnl.rtx)

3. OSAstyle.tex: style guide & template for all but OL and OpEx

4. OSAtemp.tex: template for all but OL and OpEx

5. OSA-revtex-temp.tex: template with sample REVTeX feature to automate author/affiliation block

6. OLpagelength.sty: template for two-column OL format

7. osajnl.bst: BibTeX style file for OSA journals

8. ol.bst: BibTeX style file for OL

